When to Accept Automated Predictions and When to Defer to Human Judgment?

Ensuring the reliability and safety of automated decision-making is crucial. It is well-known that data distribution shifts in machine learning can produce unreliable outcomes. This paper proposes a new approach for measuring the reliability of predictions under distribution shifts. We analyze how the outputs of a trained neural network change using clustering to measure distances between outputs and class centroids. We propose this distance as a metric to evaluate the confidence of predictions under distribution shifts. We assign each prediction to a cluster with centroid representing the mean softmax output for all correct predictions of a given class. We then define a safety threshold for a class as the smallest distance from an incorrect prediction to the given class centroid. We evaluate the approach on the MNIST and CIFAR-10 datasets using a Convolutional Neural Network and a Vision Transformer, respectively. The results show that our approach is consistent across these data sets and network models, and indicate that the proposed metric can offer an efficient way of determining when automated predictions are acceptable and when they should be deferred to human operators given a distribution shift.

==> Rebuttal/Rebuttal.txt <==
AG Rebuttal,  word count 1,082

We thank the reviewers. Their comments will help us improve the paper.

There is agreement among the reviewers on the importance of the topic and the relevance of the proposed approach.

We will improve presentation by making the figures larger, the sentences shorter and the text more to the point.

Specifically, in relation to the train and test sets coming from different distributions, distribution shifts are controlled by us in the experiments by perturbing, i.e. adding various types of noise to the data and evaluating results systematically. 

The main goal of the paper is to establish technically a bridge between the existing literature that uses metrics like KL divergence to evaluate distribution shift and the literature that measures drops in accuracy. We address a main drawback of current neural network learning systems: a lack of confidence measures of the predictions. Such a system needs to "know when it doesn't know". Our solution adds confidence values to network predictions looking at the changes in softmax distribution alongside accuracy when the distribution changes. This is now made very clear upfront in the paper.

In response to the specific questions:
1/ Why do you consider distribution shifts in the train and test set of MNIST or CIFAR-10?
We chose two popular benchmarks (MNIST and CIFAR-10) and two very successful network architectures (CNN and ViT) to evaluate the approach, showing consistent results across architectures. Figure 4 shows boxplots representing softmax output distances to class centroids. They illustrate that for both architectures for misclassified data, the softmax prediction shifts away from the centroid. We state that the purpose was to illustrate the promise of the approach. The current evaluation addresses this purpose. We are aware of the limitations of this (and every) experimental evaluation. 

We state clearly now that the goal is identifying OOD scenarios (these do include adding perturbation to images), where a distribution shift is expected, and the movement of softmax outputs (predictions) toward centroids other than the correct class, are expected.

2/ How your method perform against other competitor ones?
Our method is lightweight, efficient. The centroids are computed once, and finding the Euclidean distance from a softmax output prediction to a class centroid at runtime is relatively low-cost. In the case of KL divergence, it must be computed and averaged between the image being classified and a number of samples from the same predicted class, deemed to be sufficiently representative of the class distribution, this means keeping additional data at runtime. MMD can be expensive for large datasets, as it requires pairwise kernel evaluations. There are MMD mitigation strategies that ultimately involve additional computation. 

3/ Why did you choose a CNN and a pre-trained ViT as classifiers (is there an explanation)?
As stated already and in the abstract, the goal is to show that our approach is consistent across network models.

About adding clustering plots: both MNIST and CIFAR-10 consist of 10 classes and present challenges to display. We chose boxplots to illustrate cluster proximity, given that the "overlap" indicates the degree of class separation, where in each column, the bottom boxplot represents the correctly classified class distance to centroid, and the top boxplot represents all instances of the same class incorrectly classified as another class. We are updating the paper to make the plots larger and to clarify their purpose and main take aways.

Results and Discussion: We state clearly now in the paper that although MNIST and CIFAR-10 represent some aspects of the real world, our study is about the data being presented to the system (CNN, ViT) and we are aware that future work will need to apply the same principles to a more complex system or situation.

The observed CNN train acc being lower tha test acc is probably due to regularization. The ViT training set accuracy is 98.86% and an oversight from our part, now included in the paper. Thank you.

Table 3 : how can we explain the gap between the train overlap (large) and the test overlap (small)?
The overlap is due ultimately to softmax outputs, which in turn ultimately are due to weights, biases learned by the network during the training phase, and network design choices. Not using this information, amounts to throwing away relevant information. Our paper shows that there is value in using it so as to measure results with more than simply accuracy.

The equivalent of Figure 4 for MNIST exists and was omitted due to space restrictions. Other cases exist, such as summary Table 1 for CIFAR-10, all included in the Appendix now.

Frog N/A if Fig. 4. The Frog class is not applicable because the top boxplot for every column represents data from instances of the class e.g. frog, misclassified by the ViT model as another class e.g. truck. Refering to Figure 2, confusion matrix on the right (CIFAR-10 testing dataset), class frog on the y axis, has all zero values for the row except the diagonal, meaning the trained ViT model did not misclassify any frogs. Consequently there is no data to show for frog class on Figure 4 testing dataset class predictions.

Regarding comparison with KL and MMD, although a direct comparison is not possible, we now have a better visualization of the correlation between these measures as well as clustering plots, as suggested, that we can discuss in the final version and include in the Appendix.

We accept that there will be challenges to ensure that our results translate to the autonomous safety system. But we believe that this line of research is crucial to drive robustness and eventually trust in current AI systems. One benefit is the availability of a simulator (CARLA) which will produce vast data about when a distribution shift (e.g. changes in lighting conditions) may create a crash or not.

==============

TW Rebuttal, word count 1,293

We thank the reviewers for their insights and comments, which will help us improve the paper.

There is agreement among the reviewers on the importance of the topic and the relevance of the proposed approach. (Reviewer 3 didn’t really confirm the relevance)

We will improve the overall presentation by making the figures larger, the sentences shorter and the text more to the point.

Specifically, in relation to the train and test sets coming from different distributions, distribution shifts are created by us by perturbing the data, e.g. by adding various types of noise, blurring, and others. .

1/ Why do you consider distribution shifts in the train and test set of MNIST or CIFAR-10?

Our aim is to quantify distribution shifts by using the distance of the softmax output to the class centroid as a reliability metric.

Distribution shifts are ultimately indicated by network accuracy degradation e.g. misclassified images. Figure 4 shows boxplots representing distances of softmax outputs to class centroids. Boxplots on the bottom layer represent correctly classified data on the respective column (class), and on the top layer, incorrectly classified data, that is data from the same class on the bottom boxplot, that the model (CNN or ViT) predicted as a different class. We hope to illustrate with the boxplots that for misclassified data, the softmax prediction is shifting away from the centroid.

Overlap of whiskers and outliers, between bottom (correct) and top (incorrect) layers indicate potential for misclassifications.

MNIST and CIFAR-10 are distinct datasets, and we aim to demostrate that the metric we have chosen is consistent for different datasets.

We started in our conclusions that we are working on identifying OOD scenarios (these do include adding perturbation to images), where a distribution shift is expected, and the movement of softmax outputs (predictions) toward centroids other than the correct class, are expected.

2/ How your method perform against other competitor ones?

Our method is lightweight. The centroids are computed once, and finding the Euclidean distance from a softmax output prediction to a class centroid at runtime is relatively low-cost. In the case of KL divergence, it must be computed and averaged between the image being classified and a number of samples from the same predicted class, deemed to be sufficiently representative of the class distribution, this means keeping additional data at runtime. MMD can be expensive for large datasets, as it requires pairwise kernel evaluations. There are MMD mitigation strategies that ultimately involve additional computation.

We noted in section 4.1 that (incomplete sentence)

3/ Why did you choose a CNN and a pre-trained ViT as classifiers (is there an explanation)?

We chose the CNN with MNIST and CIFAR-10 with ViT as exemplars of current small and medium scale machine learning models that are typically used for image processing. We found these datasets are are simpler than real world driving data, but large enough to validate the general properties of our method. More large scale experiments will follow in future work.

Clustering plots: Both the MNIST and CIFAR-10 datasets consist of 10 classes and present challenges to display. We chose boxplots to illustrate cluster proximity, given that the "overlap" indicates the degree of class separation, where the bottom boxplot represents the distance to the centroid of the correctly class, and the top boxplot represents all instances that were incorrectly classified as the class represented in the column. For example, in the CIFAR-10 testing dataset, dog is the most misclassified class. We notice that the outliers for correctly and incorrectly classified instances overlaps. This shows that clusters are not well separated.

Results and Discussion:

The MNIST dataset (28x28 grayscale images) and CIFAR-10 (32x32 RGB images) represent in different aspects of the real word - hand written digits, real word objects such as cats and dogs. Predicting an image class is a form of automation, albeit not at the scale and complexity of large autonomous systems such as one that controls a self-driving car. Our study is about the data being presented to the system (CNN, ViT), the system itself being an abstraction. We are using the same principles, applied to a more complex, albeit simulated, system, as stated in the abstract. The last two sentences are very unclear. How about mean something like this: [… such as one that controls a self-driving car.] This paper presents and initial study of our reliability assessment method where these smaller datasets are useful test cases. We are currently working on applying this method to the CLARA simulator system for self-driving cars and will publish those results in the future.

CNN train acc < test acc. This is a single measurement and we would expect it to be different with different model initialisations and different train/test splits or different noise.

ViT train set accuracy is 98.86% and an oversight from our part not to include.

Table 3 : how can we explain the gap between the train overlap (large) and the test overlap (small)?

We also found this an interesting observation that we currently do not have an explanation for but we will investigate it in the future.

All results and figures have been produced for both datasets but you had to omit some due to space restrictions. We will provide all material in a Github repository. 

Frog N/A if Fig. 4. The Frog class is not applicable because the top boxplot for every column represents data from class instances that were misclassified by the ViT. Referring to Figure 2, in the confusion matrix on the right (CIFAR-10 testing dataset), class frog on the y axis has all zero values for the row except the diagonal, meaning the trained ViT model did not misclassify any frogs. Consequently, there is not data to show for misclassifications of the frog class in the testing dataset.

We will add a comment to explain this in the caption of Figure 4.

Regarding comparison with KL and MMD, although a direct comparison is not possible, we now have an improved visualization of the correlation between these measures as well as clustering plots, as suggested, that we will include in the final version of this paper.

We accept that there will be challenges in transferring our method to the autonomous safety system. But we believe that this line of research is crucial to improve robustness and trust in current AI systems. One benefit is the availability of a simulator (CARLA) which can created vast data to train and test on. 

==================

Combined rebuttals, word count 783

We thank the reviewers for their insightful comments, which will help us improve the paper. There is consensus among the reviewers on the importance of the topic and the relevance of the proposed approach.

To enhance the presentation, we will make the figures larger, shorten sentences, and ensure the text is more concise.

Regarding distribution shifts between train and test sets, we control these shifts in our experiments by perturbing the data with various types of noise. Our goal is to bridge the existing literature that uses metrics like KL divergence to evaluate distribution shifts and the literature that measures drops in accuracy. We aim to address a significant drawback of current neural network-based learning systems: the lack of confidence measures for predictions. Our approach adds confidence values to network predictions by analyzing changes in softmax distributions alongside accuracy when the distribution changes. This is now clarified in the paper.

1/ Why do you consider distribution shifts in the train and test set of MNIST or CIFAR-10?

Our aim is to quantify distribution shifts by using the distance of the softmax output to the class centroid as a reliability metric. Distribution shifts are indicated by network accuracy degradation, such as misclassified images. Figure 4 shows boxplots representing distances of softmax outputs to class centroids, with correctly classified data on the bottom layer and incorrectly classified data on the top layer. We illustrate that for misclassified data, the softmax prediction shifts away from the centroid.

Overlap of whiskers and outliers between the correct and incorrect layers indicates potential for misclassifications. MNIST and CIFAR-10 are distinct datasets, and we aim to demonstrate that our chosen metric is consistent across different datasets. Our conclusions include ongoing work on identifying OOD scenarios, where distribution shifts are expected, and softmax outputs move toward incorrect class centroids.

2/ How does your method perform against other competitor ones?

Our method is lightweight. The centroids are computed once, and finding the Euclidean distance from a softmax output prediction to a class centroid at runtime is low-cost. In contrast, KL divergence requires averaging computations between the image and several representative samples, necessitating additional runtime data. MMD can be computationally expensive for large datasets due to pairwise kernel evaluations, and mitigation strategies involve additional computation. Our method offers a practical and efficient alternative.

3/ Why did you choose a CNN and a pre-trained ViT as classifiers (is there an explanation)?

We chose CNN and ViT to represent distinct neural network architectures and datasets (MNIST and CIFAR-10) to validate the generalizability of our method. CNNs are suitable for simpler, single-channel datasets like MNIST, while ViTs are effective for more complex, multi-channel datasets like CIFAR-10. This choice highlights the robustness and versatility of our approach across different conditions.

Clustering plots: Both datasets consist of 10 classes and present display challenges. We use boxplots to illustrate cluster proximity, where the bottom boxplot represents correctly classified class distances to centroids, and the top boxplot represents incorrectly classified instances. For example, in CIFAR-10, the dog class is the most misclassified. Overlapping outliers for correct and incorrect classifications indicate poor class cluster separation.

Results and Discussion:

MNIST (28x28 grayscale) and CIFAR-10 (32x32 RGB) datasets represent different aspects of real-world data. Predicting an image class is a form of automation, similar to, but less complex than, autonomous systems like self-driving cars. Our study abstracts the system to focus on data presentation and applies the same principles to more complex systems, as mentioned in the abstract.

CNN train accuracy is often lower than test accuracy due to regularization. ViT train set accuracy is 98.86%, which we omitted initially. 

Table 3: The gap between train and test overlaps is due to softmax outputs, weights, biases learned during training, and network design choices. Regularization contributes to this difference.

We provide all results and figures for both datasets, though some were omitted due to space restrictions. Additional material will be available in a GitHub repository.

Frog N/A in Fig. 4: The frog class is not applicable because the ViT model did not misclassify any frogs. Figure 2's confusion matrix shows zero misclassifications for frogs, so no data is shown for the frog class in Figure 4. We will add a caption to explain this.

Comparing with KL and MMD: While direct comparison isn't possible, we now visualize correlations between these measures and clustering plots, which will be included in the final version.

We acknowledge challenges in transferring our method to autonomous safety systems but believe this research is crucial for improving AI robustness and trust. The CARLA simulator provides extensive data to train and test our approach, addressing distribution shifts like changes in lighting conditions that can lead to crashes or no crashes.

To take out:

Distribution shifts are ultimately indicated by network accuracy degradation e.g. misclassified images in an image classification setting. 


==> Rebuttal/Reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 1654
TITLE: When to Trust Automated Predictions and When to Defer to Human Judgment?
AUTHORS: Daniel Sikar, Artur Garcez, Tillman Weyde, Robin Bloomfield and Kaleem Peeroo

----------- Summary -----------
The paper presents a new method for assessing the reliability of neural network predictions under distribution shifts. The approach involves: clustering outputs, confidence metrics and definition of a safety threshold for predictions. The method is tested on the MNIST and CIFAR-10 datasets using different neural network models (Convolutional Neural Network and Vision Transformer). The results indicate that this metric is consistent across datasets and models, suggesting it can efficiently determine when automated decisions are reliable and when human intervention is necessary. The approach is also being evaluated in the CARLA simulator for self-driving scenarios under noisy conditions.
----------- Strengths -----------
- The paper is well structured and clear
- The assessment method proposed is presented in details, the algorithmic representations are also provided
- The approach is tested by using validated state of the art datasets
----------- Weaknesses -----------
- figures are tool small, by zooming in the digital version the details are clearly displayed, but not visible at all in the printed version. I would be useful providing readers with additional materials in which the figures are at the proper size.
----------- Detailed comments -----------
The paper introduces a straightforward method to improve accuracy thresholding in image classification. The authors trained two different neural network models on two well-known datasets, demonstrating consistent results. They proposed a threshold to determine when predictions can be accepted. They also highlighted the need for human judgment since the threshold values are domain-specific and need experts intervention to balance automated decision.
The method is applied to self-driving car safety using the CARLA simulator, enhancing system safety by flagging scenarios where human judgment is needed, especially in out-of-distribution (OOD) situations. Additionally, the study explores using the softmax output as a training dataset for a multi-layer perceptron binary classifier, comparing this with their softmax distance approach and a regressor network to study optimal threshold values. The paper is well organized and in line with the conference topics.
----------- Score -----------
SCORE: 8 (very good (top 50% of all accepted papers at top AI conferences over the years))


----------------------- REVIEW 2 ---------------------
SUBMISSION: 1654
TITLE: When to Trust Automated Predictions and When to Defer to Human Judgment?
AUTHORS: Daniel Sikar, Artur Garcez, Tillman Weyde, Robin Bloomfield and Kaleem Peeroo

----------- Summary -----------
The method proposed provides a way to estimate the confidence a model has in its classification results, in the shape of a softmax distance from a pre-computed cluster centroid. If the distance is above a threshold, the task is asked to a human to classify himself the sample. MNIST and CIFAR-10 have been used for this purpose, respectively with a simple MLP and a pre-trained ViT. The authors claim to measure the distribution shifts in the data, a problem with large impacts in the real-world settings (like under noisy weather conditions for self-driving cars).
----------- Strengths -----------
•       The problem to address is clear, and is indeed related to real-world business concerns. It deserves to be treated as it is proposed here.
•       Clustering classifier outputs and measure the distance between the inferred output and the cluster centroid is a good idea.
•       Numerous evidences are provided, from the confusion matrices to the detailed distances distribution for all the classes.
----------- Weaknesses -----------
•       It is not obvious to claim that the train and test sets of the mnist or cifar-10 come with distribution shifts. Both sets come from the same overall distribution, so the argument that the approach covers the distribution shift does not hold.
•       Also, there is no comparison with competitor methods (as KL or MMD introduced in the 1st section), thus no way to understand the added value of the method.
•       Datasets and models are not really representative of real-world settings, thus it is difficult to ensure that an autonomous safety system, like self-driving decision-making, can raise good results with this approach.
•       It would be fine to see the clustering plots, in order to have a visual of the centroid positions, the spread in the clusters, the overlaps etc ...
•       Sometimes difficult to follow (long sentences, repetitions, confusion, ...).
----------- Detailed comments -----------
Abstract:
•       No quantitative details.
•       Not obvious to catch the safety threshold prediction approach.
•       Not clear how a self-driving dataset can be compared to MNIST or CIFAR-10.
•       What is CARLA simulator? (source, details).

Intro:
•       Repetitions (… when the distribution of the data used to train a model differs from the distribution of the data …).
•       The sequence of ideas is not obivious (the words “Another approach” to introduce a different objective – quantify != address; the word “Therefore” to link a paragraph describing different approaches and the challenge that represents the distribution shift).

Context:
•       It seems to be an extension of the introduction, focused on the approach used to quantify a distribution shift.
•       Last sentence to reformulate “no prior work exists in using softmax distance to class centroid to threshold trust in the model predictive accuracy in classification tasks.”

Methods:
•       Not justified why CNN for MNIST and pre-trained ViT for CIFAR-10.
•       One single run not enough (I see randomness at least in parameters initialization, and train/val split selection).
•       What about the train/validation set split? We only have info on train/test split.
•       I do not really understand where the distribution shift is. Train and test set come from the same distributions.

Results and Discussion:
•       Repetition of the CNN training time.
•       CNN train acc < test acc. Do you have an explanation?
•       CNN train set accuracy is given, but not the ViT one => why?
•       4.1 1st sentence way too long, and not clear. “We store the softmax outputs, true and predicted labels for the MNIST and CIFAR-10 training datasets, we obtain the mean values for all correctly predicted classes, use the values in algorithm 1 to initialise the cluster centroids, then using the procedure described in algorithm 2 and the same hardware used to train the MNIST classifier CNN, generate K-Means clusters and compute statistics as presented in Table 1 (for the MNIST results), a summary of the distances between the softmax outputs of a model and the centroids for each digit  class (0-9) in the MNIST dataset.”
•       “Minimum highlighted in bold for the testing set” => Minimum highlighted in bold for the incorrect predictions, no?
•       “Maximum highlighted in bold for the training set” => Maximum highlighted in bold for the correct predictions, no?
•       Tables and figures are only described, there is no try to explain the results, find why we observe the classification differences for instance.
•       No way to understand some sentences, like : “The significance of the bold highlight for Max values in the Training section, and Min values in the Correct Prediction sections, is that the Min values in the Incorrect Predictions sections, is that the latter is effectively the Threshold we propose be used as a boundary for accepting the class prediction as accurate.”
•       “Totals” => Total
•       “The CIFAR-10 linear fit is steeper as can be observed by the y axis values, although it can be argued provides a better fit.” Not clear.
•       Figures are way too small. I suggest remove the train stuffs and show only the test ones. Also double column figures could be used (like Table 1).
•       Table 3 : how can we explain the gap between the train overlap (large) and the test overlap (small)?
•       No MNIST equivalent of Figure 4
•       Figure 4 Frog (N/A)
•       “The overlap between the two groups is less pronounced in the testing dataset, such as in classes like frog. Note there is no frog boxplot for incorrect classifications, as reflected in the confusion matrix.” Contradictory.
•       Figure 5 : “MNIST” absent from the title

References:
•       Cited papers a bit old
•       Some arXiv papers : check if journal or conference published papers can be used instead.
----------- Questions for rebuttal -----------
1/ Why do you consider distribution shifts in the train and test set of MNIST or CIFAR-10?
2/ How your method perform against other competitor ones?
3/ Why did you choose a CNN and a pre-trained ViT as classifiers (is there an explanation)?
----------- Score -----------
SCORE: 4 (poor (fair attempt but too many concerns, so probably should be rejected))


----------------------- REVIEW 3 ---------------------
SUBMISSION: 1654
TITLE: When to Trust Automated Predictions and When to Defer to Human Judgment?
AUTHORS: Daniel Sikar, Artur Garcez, Tillman Weyde, Robin Bloomfield and Kaleem Peeroo

----------- Summary -----------
The paper proposes a softmax method to quantify the reliability of CNN predictions.
----------- Strengths -----------
- overall interesting topic
- 2 datasets
----------- Weaknesses -----------
- lots of unclarity throughout the manuscript
- figures (with important content) are not readable
- the introduction and conclusion do not well connect with the main part of the paper (non-stringent story)
----------- Detailed comments -----------
The title of the paper is misleading: It gives the impression that a comparison study of automated predictions with human judgments is made; but it is mainly an approach for quantifying the reliability of neural network predictions. Also, the paper is not about trust.

The paper does not describe the datasets. It refers to the MNIST dataset and the CIFAR-10 dataset and provides numbers of the size of the dataset. Only when the results are presented, one implicitly learns that MNIST is about handwritten digits and CIFAR-10 uses classes such as ’cat’, ’dog’, ’deer’, and ’frog’. The basics of the datasets need to be described to the extent that the reader can follow the rest of the paper.

In the introduction and in the conclusion, the paper states that the researchers apply their concepts of image classification “specifically in the context of self-driving cars using the CARLA simulator”. It remains unclear to me, how this is connected to the remainder of the paper (or other way round). I miss an explanation that describes how the presented method is thought to be applicable in the other context.

Choices in the proposed method are described, but largely *not* justified.

I advise to better connect the text in the result section to the tables and figures so that the reader can easily follow to what element a text snippet refers. For example, Section 4.1 refers to Table 1. It describes: “It becomes evident by comparing both columns, that for the training dataset, there is a significant overlap between Max and Min columns”. Maybe it is “evident” for the authors. But for me it is not “evident” what the “significant overlap” refers to. With overlap I’d expect the same numbers for some rows. What exactly does it mean? Is it a range? What numbers are supposed to show this overlap? (Remark: Tables 2 and 3 have a column with overlap in percentages, but these tables come for later in the paper and are not referred to in Table 1).

All figures are too small to read. This does not only refer to “details not readable” but even too small to get a pattern or something else out of it. The figure captions state “please zoom in for detail”. However, this is inappropriate for a paper as the presented figures need to be readable also in printed form.

While the suggested approach might be valid or not, it is difficult to assess this, as the presentation of the approach, the rationale, the method choices, and the results need to be improved.
----------- Score -----------
SCORE: 2 (insufficient (arguably was not yet ready for submission))


------------------------------------------------------

==> WorkshopResubmissionTODOS.txt <==
#############################
# Resubmission to workshops #
#############################


From email

Dear Daniel,

You are receiving this message as an author of a submission to ECAI-2024 that did not make it into the programme of the main conference.

ECAI-2024 will have a rich programme of satellite workshops and several of these workshops are offering a fast-track option for papers rejected from the main track. We can transfer your reviews to the organisers of one of the participating workshops, which will allow them to make a very fast decision.

If you are interested, please visit this page for full information:

https://bit.ly/ecai24transfer

The deadline for requesting the transfer of your reviews is next Thursday, 11 July 2024.

Make sure you also check the website of the workshop of your choice to find out how and by when to submit your paper. Please direct any questions to the organisers of your chosen workshop.

All the best,

Ulle Endriss and Francisco Melo
ECAI-2024 PC Chairs



 
